PQTable: Non-exhaustive Fast Search for Product-quantized Codes using Hash Tables

In this paper, we propose a product quantization table (PQTable); a fast search method for product-quantized codes via hash-tables. An identifier of each database vector is associated with the slot of a hash table by using its PQ-code as a key. For querying, an input vector is PQ-encoded and hashed, and the items associated with that code are then retrieved. The proposed PQTable produces the same results as a linear PQ scan, and is 10^2 to 10^5 times faster. Although state-of-the-art performance can be achieved by previous inverted-indexing-based approaches, such methods require manually-designed parameter setting and significant training; our PQTable is free of these limitations, and therefore offers a practical and effective solution for real-world problems. Specifically, when the vectors are highly compressed, our PQTable achieves one of the fastest search performances on a single CPU to date with significantly efficient memory usage (0.059 ms per query over 10^9 data points with just 5.5 GB memory consumption). Finally, we show that our proposed PQTable can naturally handle the codes of an optimized product quantization (OPQTable).

==> README.txt <==
2017/4/21

投稿バージョンとの違い：
・著者情報を除いた
・シングルカラム対応をやめて
・Makefileをシンプルに
・bblを残してzip



==> img/README.txt <==
2017/2/23
matsui-pc3で作ったプロット生データ（yaml）をここにコピペする
プロット生データはクリックして表示できる。かつ、元いたpathも書いてある
このimgの中ではjupyterで整形して出力。また、convert.pyで全部まとめてhtmlにする


==> img/anal/dump/n_time_b32_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_time_b32_topk1.yaml
plots:
  T1:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [481.631, 16.8715, 0.8856229999999999, 0.122003, 0.0649425, 0.0644213, 0.058714800000000004]
  T2:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [1.64263, 0.353823, 0.146707, 0.117362, 0.164223, 0.677321, 5.00478]
  T4:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.131616, 0.124865, 0.188138, 0.69619, 4.64845, 38.2836]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0222607, 0.0346283, 0.0759191, 0.693276, 5.95028, 60.2636, 589.092, 6001.89]


==> img/anal/dump/n_time_b64_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_time_b64_topk1.yaml
plots:
  T2:
    x: [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [8360.9, 1153.3, 188.612, 33.2979, 8.42839, 6.9182]
  T4:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [4.72548, 2.00774, 1.4557200000000001, 3.87194, 21.4414, 172.498]
  T8:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.25938, 0.275264, 0.86939, 6.928089999999999, 69.8213, 975.927]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0316026, 0.0297394, 0.10325999999999999, 0.9253370000000001, 8.143889999999999,
      85.1829, 813.944, 8367.1]


==> img/anal_step_item/dump/n_step_item_b16.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_step_item_b16.yaml
plots:
  N: [10000, 100000, 1000000, 10000000]
  N_est: [10000.0, 10722.672220103232, 11497.569953977356, 12328.467394420659, 13219.411484660288,
    14174.741629268048, 15199.11082952933, 16297.508346206434, 17475.28400007683,
    18738.17422860383, 20092.33002565046, 21544.346900318822, 23101.29700083158, 24770.76355991709,
    26560.87782946684, 28480.35868435805, 30538.555088334124, 32745.491628777316,
    35111.917342151275, 37649.35806792471, 40370.17258596558, 43287.612810830615,
    46415.88833612782, 49770.23564332114, 53366.99231206313, 57223.676593502205, 61359.072734131754,
    65793.32246575682, 70548.02310718645, 75646.3327554629, 81113.08307896872, 86974.90026177834,
    93260.334688322, 100000.0, 107226.72220103232, 114975.69953977356, 123284.67394420659,
    132194.11484660287, 141747.4162926805, 151991.10829529332, 162975.08346206436,
    174752.8400007683, 187381.7422860383, 200923.3002565046, 215443.46900318866, 231012.9700083158,
    247707.6355991714, 265608.7782946684, 284803.5868435805, 305385.55088334123, 327454.9162877732,
    351119.17342151277, 376493.58067924716, 403701.72585965577, 432876.12810830615,
    464158.8833612782, 497702.35643321136, 533669.9231206313, 572236.765935022, 613590.7273413176,
    657933.2246575683, 705480.2310718645, 756463.3275546291, 811130.8307896872, 869749.0026177834,
    932603.3468832199, 1000000.0, 1072267.222010323, 1149756.9953977356, 1232846.7394420658,
    1321941.1484660287, 1417474.1629268047, 1519911.0829529332, 1629750.834620647,
    1747528.4000076829, 1873817.4228603868, 2009233.0025650458, 2154434.6900318866,
    2310129.700083158, 2477076.355991714, 2656087.782946684, 2848035.8684358047, 3053855.5088334125,
    3274549.1628777315, 3511191.7342151273, 3764935.806792471, 4037017.2585965497,
    4328761.281083061, 4641588.833612782, 4977023.564332114, 5336699.231206313, 5722367.65935022,
    6135907.273413176, 6579332.246575682, 7054802.310718645, 7564633.275546291, 8111308.307896872,
    8697490.026177835, 9326033.468832199, 10000000.0]
  hit_rate_act_mean: [0.635170295318243, 0.9472693885281386, 0.9956116666666665, 0.9998]
  hit_rate_act_std: [0.36126392486702236, 0.16576404451114432, 0.04837232079861834,
    0.009997999799959993]
  hit_rate_est_mean: [0.14151756142125216, 0.1509322039794455, 0.16091253862786858,
    0.1714838246695376, 0.1826711454272265, 0.1944991673906491, 0.20699186232343758,
    0.22017218946896655, 0.23406173522347418, 0.24868030801596452, 0.2640454866777413,
    0.2801721213338101, 0.29707178683977864, 0.314752190058475, 0.33321653385700545,
    0.35246284264131333, 0.37248325655939885, 0.3932633042140887, 0.4147811668340925,
    0.4370069503391938, 0.4599019855536225, 0.48341818088594257, 0.507497455972407,
    0.5320712888871381, 0.557060413306314, 0.5823747051550783, 0.6079133003732833,
    0.6335649860490598, 0.6592089057702206, 0.6847156160810957, 0.7099485238571602,
    0.7347657237269913, 0.7590222400101592, 0.7825726588407262, 0.805274113359184,
    0.8269895586463079, 0.847591244520165, 0.8669642650912881, 0.8850100363577365,
    0.9016495299822784, 0.916826076019961, 0.9305075432143175, 0.9426877157850926,
    0.9533867128791462, 0.9626503422060615, 0.9705483420625448, 0.9771715427900319,
    0.9826280638955415, 0.9870387483103235, 0.9905321104743721, 0.9932391294407926,
    0.995288242409544, 0.9968008814525322, 0.9978878448963451, 0.9986467090644284,
    0.9991603761201208, 0.9994967347613838, 0.9997093000475256, 0.9998386132214895,
    0.9999141340253209, 0.9999563514670897, 0.9999788708332852, 0.9999902943504434,
    0.99999578545398, 0.9999982769555822, 0.9999993396569204, 0.9999997638752285,
    0.9999999216142894, 0.9999999759716948, 0.9999999932376263, 0.9999999982634666,
    0.9999999995957971, 0.9999999999153232, 0.9999999999841558, 0.9999999999973735,
    0.9999999999996176, 0.9999999999999516, 0.9999999999999947, 0.9999999999999996,
    1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0,
    1.0, 1.0, 1.0, 1.0, 1.0]
  item_act_mean: [2.8045, 19.698, 189.7361, 1995.0633]
  item_act_std: [4.651674940276889, 48.40771421994639, 443.7461853997057, 4886.099029828715]
  item_est_mean: [1.0782258335472235, 1.0840297118775624, 1.0902754760758828, 1.0969984125201928,
    1.1042368563631768, 1.1120324854760135, 1.1204306463167044, 1.1294807155203808,
    1.1392365014719883, 1.149756690635449, 1.1611053439807963, 1.1733524494737781,
    1.186574537271584, 1.2008553650019607, 1.2162866812863187, 1.2329690764913028,
    1.2510129305426048, 1.270539468486397, 1.2916819353037832, 1.3145869022245436,
    1.3394157173825598, 1.3663461140189905, 1.3955739894547108, 1.4273153675718178,
    1.4618085563765562, 1.4993165101297752, 1.5401294022450356, 1.5845674103402665,
    1.6329837081178025, 1.6857676497487455, 1.7433481207716985, 1.806197014872674,
    1.8748327781386356, 1.9498239416010006, 2.0317925396902092, 2.121417287858542,
    2.2194363692592196, 2.326649661316568, 2.4439202229454806, 2.5721748680987586,
    2.712403678336075, 2.8656583636424915, 3.033049473149409, 3.2157425889613696,
    3.4149538043889485, 3.631944981295296, 3.868019477917331, 4.124519205241746, 4.402823965451146,
    4.7043540076985995, 5.030576572156256, 5.383016873652203, 5.76327352620176, 6.173037892549493,
    6.6141163527033, 7.088454128052627, 7.598159162107324, 8.145524689538432, 8.7330495039357,
    9.363455481438395, 10.039702510545698, 10.76500148920049, 11.542826379300658,
    12.376926412236168, 13.271339435371848, 14.230407146023447, 15.258792665478932,
    16.36150064179623, 17.543899887458014, 18.811748470749453, 20.171221172510126,
    21.62893926238635, 23.192002610498573, 24.868024210303787, 26.66516723651539,
    28.59218479707494, 30.65846256355504, 32.874064484129306, 35.24978180058531, 37.797185607783724,
    40.528683211466735, 43.457578558895946, 46.59813703664265, 49.96565495113726,
    53.57653403038219, 57.44836130969957, 61.59999479059677, 66.0516552899637, 70.82502492695285,
    75.94335272723562, 81.43156785898304, 87.31640105209686, 93.62651479207116, 100.39264292260258,
    107.64774033689339, 115.42714348672929, 123.76874249110217, 132.71316568264518,
    142.30397749072569, 152.587890625]
  step_act_mean: [3.0355, 1.1405, 1.0099, 1.0004]
  step_act_std: [3.784077133199058, 0.5579961917432771, 0.11748187094186063, 0.019995999599919986]
  step_est_mean: [7.066260822735083, 6.625491271141734, 6.214556109344788, 5.831453794123592,
    5.4743183312352155, 5.141410183990725, 4.831107797066139, 4.541899694107147, 4.272377110445815,
    4.021227124810393, 3.78722625628692, 3.569234494993003, 3.366189736958547, 3.1771025955823182,
    3.0010515637532382, 2.8371785022957954, 2.68468443182367, 2.542825606366796, 2.410909848276665,
    2.288293124912144, 2.1743763484652416, 2.068602381001346, 1.9704532273642976,
    1.8794473990347524, 1.7951374323382845, 1.7171075445897224, 1.6449714118542227,
    1.578370052038459, 1.516969797050297, 1.46046033786027, 1.4085528265725324, 1.360978020215269,
    1.3174844520848499, 1.2778366183676317, 1.241813170708445, 1.2092051097197545,
    1.1798139804595504, 1.1534500789311122, 1.1299306888264289, 1.1090783799550747,
    1.090719413589441, 1.074682314283697, 1.0607966808681455, 1.04889231881582, 1.0387987789090127,
    1.030345379679766, 1.023361770385564, 1.0176790555274688, 1.013131451740739, 1.0095583872804423,
    1.006806891068633, 1.004734063349376, 1.003209385752956, 1.0021166257455258, 1.0013551248136985,
    1.0008403294405446, 1.0005035186420457, 1.00029078448351, 1.0001614128284069,
    1.0000858733482778, 1.0000436504381878, 1.000021129613166, 1.0000097057437571,
    1.0000042145637824, 1.0000017230473868, 1.0000006603435156, 1.0000002361248272,
    1.0000000783857168, 1.0000000240283058, 1.0000000067623738, 1.0000000017365334,
    1.000000000404203, 1.000000000084677, 1.0000000000158442, 1.0000000000026266,
    1.0000000000003824, 1.0000000000000484, 1.0000000000000053, 1.0000000000000004,
    1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0,
    1.0, 1.0, 1.0, 1.0, 1.0]


==> img/anal_step_item/dump/n_step_item_b32.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_step_item_b32.yaml
plots:
  N: [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
  N_est: [10000.0, 11233.240329780265, 12618.56883066021, 14174.741629268048, 15922.82793341094,
    17886.495290574352, 20092.33002565046, 22570.197196339213, 25353.644939701113,
    28480.35868435799, 31992.671377973846, 35938.13663804626, 40370.17258596558, 45348.78508128582,
    50941.38014816375, 57223.676593502205, 64280.73117284319, 72208.09018385457, 81113.08307896872,
    91116.27561154887, 102353.10218990268, 114975.69953977356, 129154.96650148826,
    145082.87784959402, 162975.08346206436, 183073.82802953696, 205651.23083486516,
    231012.9700083158, 259502.42113997374, 291505.30628251756, 327454.9162877732,
    367837.97718286345, 413201.24001153343, 464158.8833612782, 521400.82879996847,
    585702.0818056674, 657933.2246575683, 739072.2033525775, 830217.5681319735, 932603.3468832199,
    1047615.7527896662, 1176811.9524349992, 1321941.1484660287, 1484968.2622544635,
    1668100.537200059, 1873817.422860383, 2104904.144512022, 2364489.412645407, 2656087.782946684,
    2983647.24028334, 3351602.650938841, 3764935.806792471, 4229242.8743894985, 4750810.162102793,
    5336699.231206302, 5994842.503189409, 6734150.657750828, 7564633.275546291, 8497534.359086439,
    9545484.566618327, 10722672.220103232, 12045035.402587837, 13530477.745798076,
    15199110.829529332, 17073526.47470689, 19179102.616724886, 21544346.900318865,
    24201282.647943836, 27185882.427329402, 30538555.088334125, 34304692.86314919,
    38535285.937105276, 43287612.810830615, 48626015.80065353, 54622772.17684337,
    61359072.734131634, 68926121.04349695, 77426368.26811278, 86974900.26177834, 97700995.72992246,
    109749876.5493059, 123284673.94420634, 138488637.13938746, 155567614.3930472,
    174752840.0007683, 196304065.00402763, 220513073.9903041, 247707635.5991714, 278255940.2207126,
    312571584.96882355, 351119173.4215127, 394420605.9437648, 443062145.75838864,
    497702356.4332114, 559081018.2512223, 628029144.1834247, 705480231.071863, 792482898.3539186,
    890215085.4450393, 1000000000.0]
  hit_rate_act_mean: [0.05620105569132135, 0.13310116294219476, 0.28198179894347597,
    0.5245806093962668, 0.7839598484685517, 0.9385898291740136]
  hit_rate_act_std: [0.1972426316556597, 0.29010956983306097, 0.38137991982430086,
    0.4157230409357085, 0.336469546448398, 0.19031231754418218]
  hit_rate_est_mean: [2.3283037262622486e-06, 2.615439156361532e-06, 2.9379851872457508e-06,
    3.300308771492233e-06, 3.707315404888334e-06, 4.164515540083791e-06, 4.678099190580376e-06,
    5.255019733585442e-06, 5.903088047709559e-06, 6.631078259045076e-06, 7.4488465272581905e-06,
    8.36746447874237e-06, 9.399369094387211e-06, 1.0558531078896927e-05, 1.186064399194553e-05,
    1.3323336698567445e-05, 1.4966412017369812e-05, 1.6812114791320276e-05, 1.8885433012205688e-05,
    2.1214436071170795e-05, 2.383065471101009e-05, 2.6769507821877703e-05, 3.0070781850133343e-05,
    3.377916930780156e-05, 3.7944873661488465e-05, 4.2624288780435116e-05, 4.7880762128804655e-05,
    5.378545201639717e-05, 6.0418290492303406e-05, 6.786906488898126e-05, 7.623863262351538e-05,
    8.564028565916093e-05, 9.62012830414416e-05, 0.00010806457218670573, 0.00012139072213523949,
    0.00013636009482909106, 0.00015317528366420863, 0.00017206385215040587, 0.0001932814095245705,
    0.00021711506466615127, 0.0002438873047072576, 0.00027396035038473876, 0.0003077410465127661,
    0.000345686353045882, 0.00038830951014035, 0.00043618695950153885, 0.0004899661142343525,
    0.000550374080514282, 0.0006182274467888549, 0.0006944432700541903, 0.0007800514041764739,
    0.0008762083324109771, 0.000984212685393504, 0.0011055226471303747, 0.0012417754750979615,
    0.0013948093866930078, 0.001566688093172064, 0.0017597282941035353, 0.0019765304804497674,
    0.0022200134329060095, 0.002493452844239741, 0.002800524540235494, 0.0031453528235607653,
    0.003532564518432424, 0.003967349351264082, 0.004455527363257938, 0.005003624114678362,
    0.0056189545065250535, 0.006309716112383512, 0.007085092979692509, 0.007955370923275806,
    0.008932065391618726, 0.010028063033898582, 0.011257778127734874, 0.012637325036905955,
    0.014184707845697142, 0.015920028250360763, 0.01786571266348025, 0.020046759285067273,
    0.022491005591540603, 0.025229416261265625, 0.028296390957323392, 0.03173009058109311,
    0.03557277954151117, 0.03987118019189606, 0.04467683379528342, 0.05004646010508684,
    0.056042304793992526, 0.06273246042386671, 0.07019114231017887, 0.07849889538273147,
    0.08774270187716182, 0.09801595233154936, 0.10941823388234828, 0.12205488031070766,
    0.1360362178725225, 0.15147643003693034, 0.16849195351956292, 0.1871993084700858,
    0.2077122589016286]
  item_act_mean: [1.226, 3.0305, 18.5117, 194.0631, 1860.7096, 18404.4285]
  item_act_std: [1.1960451496494604, 13.833841467575086, 107.78700785860048, 1222.636335595499,
    11703.472346789556, 115704.26846521042]
  item_est_mean: [1.0000011640562256, 1.000001307596778, 1.0000014688935606, 1.0000016500509268,
    1.0000018535346469, 1.0000020821467612, 1.0000023389409556, 1.0000026273988836,
    1.000002951433654, 1.000003315437733, 1.000003724319207, 1.0000041836346891, 1.0000046995942509,
    1.0000052791907734, 1.000005930248639, 1.0000066616149208, 1.0000074831659385,
    1.0000084060336847, 1.0000094427181143, 1.000010607249175, 1.0000119154021863,
    1.0000133848752126, 1.0000150355752102, 1.0000168898491837, 1.0000189728007405,
    1.0000213126338482, 1.000023941028433, 1.0000268935739471, 1.0000302102465883,
    1.000033935951519, 1.0000381211374185, 1.0000428224711577, 1.0000481036102067,
    1.0000540360623644, 1.0000607001572166, 1.000068186129861, 1.000076595347489,
    1.0000860416797215, 1.0000966530428002, 1.0001085731312938, 1.0001219633663558,
    1.0001370050819995, 1.0001539019823702, 1.0001728829034366, 1.0001942049147294,
    1.0002181568036514, 1.000245062992299, 1.000275287936101, 1.0003092410678207,
    1.000347382352849, 1.0003902285310973, 1.0004383601317257, 1.0004924293563142,
    1.000553168938647, 1.0006214021023825, 1.0006980537537575, 1.0007841630631809,
    1.0008808976093537, 1.0009895692813984, 1.0011116521599528, 1.0012488026246638,
    1.0014028819695144, 1.001575981842364, 1.0017704528652647, 1.0019889368403596,
    1.0022344029979096, 1.0025101888026091, 1.0028200459047203, 1.003168191898647,
    1.003559368642834, 1.003998907996414, 1.0044928059462106, 1.0050478062329176,
    1.0056714947416865, 1.0063724061027146, 1.0071601441566622, 1.0080455181829377,
    1.0090406970720043, 1.0101593839541636, 1.0114170141853414, 1.0128309800468511,
    1.0144208860550117, 1.0162088394139073, 1.0182197809019304, 1.0204818623851646,
    1.0230268782293164, 1.0258907591755393, 1.0291141388017226, 1.032743004568222,
    1.036829447718614, 1.0414325290611604, 1.0466192810064232, 1.0524658703171688,
    1.059058951006213, 1.0664972429019146, 1.0748933788400408, 1.0843760725381246,
    1.0950926703274515, 1.107212163487636, 1.1209287544464912]
  step_act_mean: [21012.0132, 1299.5504, 116.314, 14.0909, 2.7792, 1.2624]
  step_act_std: [61942.711485278276, 3972.7684795190166, 396.56791171752667, 46.133326751817926,
    6.893057910680862, 1.4955086893762937]
  step_est_mean: [429497.22955834196, 382344.96779162314, 340369.3130724944, 303001.9520106449,
    269736.9634861484, 240123.96889264096, 213762.03437788537, 190294.24259035295,
    169402.860319525, 150805.03666744652, 134248.97349416662, 119510.51630281913,
    106390.11937483605, 94710.14410315797, 84312.45391726555, 75056.27326130115, 66816.2816070688,
    59480.91673251469, 52950.86426420291, 47137.713048094774, 41962.758141847706,
    37355.93521755891, 33254.87195457027, 29604.04357158192, 26354.0210707022, 23460.802012466844,
    20885.2147614085, 18592.388136761172, 16551.279287310994, 14734.253398595933,
    13116.709541975122, 11676.747599603903, 10394.871756224082, 9253.726542980952,
    8237.86185970552, 7333.523794137609, 6528.468406118335, 5811.79595541004, 5173.803328834256,
    4605.852668665153, 4100.254423658165, 3650.1632392995584, 3249.485277741514, 2892.7957126131405,
    2575.2652816526734, 2292.5949027517227, 2040.9574681764552, 1816.946028900157,
    1617.5276675180244, 1440.0024352197493, 1281.9667968622314, 1141.2810892226937,
    1016.0405518449337, 904.5495382620322, 805.298558437959, 716.94384160328, 638.2891427835556,
    568.2695466969426, 505.9370497400303, 450.4477248549774, 401.05029550093707, 357.07596403204906,
    317.92935676701865, 283.08046315421586, 252.05745989608369, 224.44032287769124,
    199.8551404104185, 177.96905079739344, 158.48573567951655, 141.14140814612142,
    125.70124129274755, 111.95618887187452, 99.72015499101154, 88.82747453837105,
    79.13067022329544, 70.49845586374518, 62.81395888712315, 55.9731379786559, 49.88337445369012,
    44.46221828232187, 39.63627178862978, 35.34019591078593, 31.515825567666873, 28.11138215480361,
    25.08077250753799, 22.38296483994734, 19.98143321026531, 17.843662991305013, 15.940710650327812,
    14.246811878070599, 12.739032761217484, 11.396959275313652, 10.202420893870356,
    9.139244571204173, 8.193035767634699, 7.350983551579513, 6.601687138759459, 5.935001518537763,
    5.341900075233443, 4.814352341493694]


==> img/dim_distribution/dump/sift_dim_mean_std.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift/pq/plot_dump/dim_mean_std.yaml
plots:
  table0:
    err: [35.40205383300781, 21.27397918701172, 18.207977294921875, 17.306106567382812,
      20.6561222076416, 21.840181350708008, 25.892498016357422, 22.872684478759766,
      38.01352310180664, 36.12632751464844, 43.2136344909668, 28.316072463989258,
      25.507139205932617, 37.32157897949219, 42.86315155029297, 28.02984619140625,
      40.939300537109375, 28.18712043762207, 44.135616302490234, 34.639469146728516,
      25.296104431152344, 29.35411262512207, 41.07515335083008, 37.21159744262695,
      34.19015884399414, 22.07912826538086, 27.294818878173828, 22.73284149169922,
      22.408817291259766, 17.823062896728516, 17.707481384277344, 22.557893753051758]
    x: [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20,
      21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31]
    y: [30.133563995361328, 16.210535049438477, 10.567291259765625, 9.77748966217041,
      12.08344554901123, 13.645586967468262, 16.02046775817871, 17.29517364501953,
      33.742103576660156, 31.554155349731445, 35.160030364990234, 19.850967407226562,
      16.438053131103516, 27.648483276367188, 32.750701904296875, 22.60434341430664,
      36.493343353271484, 22.599611282348633, 36.64098358154297, 27.260555267333984,
      16.22051239013672, 19.387611389160156, 30.30855941772461, 33.245201110839844,
      28.970796585083008, 15.809114456176758, 17.768157958984375, 15.567573547363281,
      13.751921653747559, 9.602248191833496, 9.504115104675293, 17.293535232543945]
  table1:
    err: [48.68023681640625, 29.087482452392578, 20.783151626586914, 26.441442489624023,
      32.311767578125, 36.426971435546875, 35.6612663269043, 27.470788955688477, 51.96683120727539,
      47.0389518737793, 43.503170013427734, 27.885883331298828, 35.1967887878418,
      48.01480484008789, 47.066429138183594, 26.410640716552734, 52.568058013916016,
      25.476634979248047, 48.83113479614258, 47.72113037109375, 36.551517486572266,
      27.916378021240234, 39.22945022583008, 47.48077392578125, 48.27361297607422,
      25.088626861572266, 34.84809112548828, 36.24053192138672, 34.497474670410156,
      28.55147933959961, 22.056657791137695, 31.420637130737305]
    x: [32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50,
      51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63]
    y: [57.23130416870117, 24.117895126342773, 13.09636402130127, 16.678342819213867,
      23.50257682800293, 26.856788635253906, 24.270259857177734, 26.56734848022461,
      62.22722625732422, 42.55229187011719, 35.502952575683594, 22.50061798095703,
      24.068099975585938, 36.974517822265625, 36.134464263916016, 30.222978591918945,
      59.35009765625, 25.436155319213867, 40.15696716308594, 39.25026321411133, 26.42691421508789,
      23.133817672729492, 30.249807357788086, 45.269683837890625, 53.09805679321289,
      20.467819213867188, 24.14777946472168, 29.39577293395996, 28.046480178833008,
      19.025287628173828, 14.2027006149292, 28.700876235961914]
  table2:
    err: [47.81772232055664, 23.979965209960938, 34.36542892456055, 33.95009231567383,
      32.72967529296875, 27.127498626708984, 21.377460479736328, 31.162031173706055,
      52.72187805175781, 25.19965362548828, 47.39051055908203, 44.88303756713867,
      35.018123626708984, 27.73870086669922, 40.62792205810547, 49.728004455566406,
      51.73723602294922, 44.34657287597656, 42.408348083496094, 27.716304779052734,
      36.88883972167969, 50.55040740966797, 48.28976821899414, 26.620332717895508,
      48.998870849609375, 28.851036071777344, 21.72697639465332, 27.54961395263672,
      33.95790481567383, 38.41569519042969, 35.756309509277344, 28.654075622558594]
    x: [64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82,
      83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95]
    y: [56.292633056640625, 19.9091796875, 22.629135131835938, 25.222307205200195,
      24.092023849487305, 17.14983367919922, 13.704106330871582, 30.112579345703125,
      63.11064529418945, 24.951040267944336, 36.386783599853516, 34.17964553833008,
      23.85957908630371, 22.84994888305664, 33.006187438964844, 50.45014953613281,
      58.332576751708984, 37.497074127197266, 32.656105041503906, 22.363229751586914,
      26.845327377319336, 42.08091735839844, 39.76675033569336, 30.675212860107422,
      53.76759719848633, 22.60335922241211, 13.604525566101074, 18.26624870300293,
      27.19146728515625, 30.944276809692383, 25.630008697509766, 27.297618865966797]
  table3:
    err: [33.31401824951172, 21.87790298461914, 27.425106048583984, 22.12683868408203,
      21.136959075927734, 16.582599639892578, 17.13113784790039, 22.401094436645508,
      40.78581237792969, 29.008729934692383, 43.65896224975586, 34.027496337890625,
      25.191064834594727, 27.6285457611084, 41.45649719238281, 38.09843063354492,
      38.23927307128906, 35.2031364440918, 43.135467529296875, 29.65367317199707,
      25.635787963867188, 37.458518981933594, 43.38221740722656, 27.26830291748047,
      35.74319839477539, 21.30595588684082, 19.209375381469727, 18.515771865844727,
      21.43663215637207, 22.06575584411621, 25.32959747314453, 22.92714500427246]
    x: [96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111,
      112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127]
    y: [29.097055435180664, 15.234722137451172, 16.797313690185547, 13.99112606048584,
      12.409032821655273, 8.916150093078613, 9.520256996154785, 18.273433685302734,
      37.116416931152344, 22.04785919189453, 33.25740051269531, 24.92070770263672,
      15.868325233459473, 19.072423934936523, 33.09016418457031, 36.79898452758789,
      33.05096435546875, 28.357040405273438, 32.338897705078125, 19.850271224975586,
      16.823631286621094, 29.968242645263672, 35.99465560913086, 23.173187255859375,
      29.4931583404541, 15.133047103881836, 10.72791576385498, 10.462564468383789,
      13.115022659301758, 14.95231819152832, 16.73214340209961, 17.76740074157715]


==> img/dim_distribution/dump/sift_n_time_b64_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift/pq/plot_dump/n_time_b64_topk1.yaml
plots:
  T2:
    x: [1000000]
    y: [46.3168]
  T4:
    x: [1000000]
    y: [2.90386]
  T8:
    x: [1000000]
    y: [42.2601]
  adc:
    x: [1000000]
    y: [8.4322]


==> img/dim_distribution/dump/sift_pca128_dim_mean_std.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift_pca128/pq/plot_dump/dim_mean_std.yaml
plots:
  table0:
    err: [220.26673889160156, 108.90311431884766, 90.3179702758789, 71.38170623779297,
      67.3008804321289, 60.60515213012695, 55.336509704589844, 52.223060607910156,
      51.25054168701172, 51.295780181884766, 49.617523193359375, 48.64647674560547,
      47.19891357421875, 44.66809844970703, 41.46061325073242, 39.91111373901367,
      39.159610748291016, 38.880653381347656, 38.315521240234375, 37.55606460571289,
      36.791744232177734, 36.21468734741211, 34.4189567565918, 33.61464309692383,
      33.15239715576172, 31.476770401000977, 31.299123764038086, 31.049707412719727,
      30.20842170715332, 30.14462661743164, 29.614912033081055, 29.60822296142578]
    x: [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20,
      21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31]
    y: [0.05999266356229782, -0.25835710763931274, 0.5852310061454773, -0.026760516688227654,
      -1.552006721496582, -0.2770478427410126, 0.38681158423423767, 0.12079218029975891,
      -0.13212968409061432, -1.2560721635818481, 0.6105618476867676, 0.1582808643579483,
      0.22013239562511444, 0.344871461391449, -0.12919969856739044, -0.5260496735572815,
      0.021161319687962532, 0.045452702790498734, -0.1567448228597641, -0.2805691063404083,
      0.10213179141283035, -0.019585851579904556, 0.2288879007101059, 0.3727850317955017,
      -0.21180462837219238, -0.1837923526763916, 0.013292730785906315, -0.18472541868686676,
      0.12245534360408783, -0.010556764900684357, 0.04027099162340164, -0.055732037872076035]
  table1:
    err: [29.113035202026367, 28.85460090637207, 27.55828094482422, 26.965808868408203,
      26.275808334350586, 25.843786239624023, 25.366195678710938, 24.482851028442383,
      24.39698600769043, 24.15283203125, 23.6596736907959, 23.470218658447266, 22.999876022338867,
      22.4592227935791, 22.33809471130371, 22.190433502197266, 22.05425453186035,
      21.507095336914062, 20.922992706298828, 20.705982208251953, 20.71405792236328,
      20.357107162475586, 19.87868309020996, 19.527692794799805, 19.41194725036621,
      19.29471778869629, 18.994247436523438, 18.795530319213867, 18.455337524414062,
      18.086069107055664, 18.150779724121094, 17.537824630737305]
    x: [32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50,
      51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63]
    y: [-0.3513760566711426, 0.346688449382782, 0.17118042707443237, -0.24773861467838287,
      -0.17193478345870972, -0.006283653434365988, -0.0026519973762333393, 0.015527368523180485,
      0.03424742445349693, 0.029608972370624542, 0.0043066516518592834, 0.1323084831237793,
      0.06580731272697449, -0.15814977884292603, 0.14711426198482513, -0.013242960907518864,
      0.06340309232473373, 0.064420685172081, -0.07115001976490021, 0.05427899956703186,
      0.12932775914669037, -0.04678022861480713, -0.05825624242424965, -0.056809693574905396,
      0.38570231199264526, 0.16065996885299683, 0.025286663323640823, 0.18002697825431824,
      -0.2039947807788849, -0.06829686462879181, 0.22901026904582977, 0.06506036221981049]
  table2:
    err: [17.50947380065918, 17.248567581176758, 16.996431350708008, 16.651315689086914,
      16.67070960998535, 15.930761337280273, 15.760951042175293, 15.81615924835205,
      15.408483505249023, 15.506109237670898, 15.255908966064453, 15.003145217895508,
      14.829992294311523, 14.728663444519043, 14.447783470153809, 14.212545394897461,
      14.11276626586914, 13.927999496459961, 13.896078109741211, 13.71884536743164,
      13.595565795898438, 13.486220359802246, 13.157792091369629, 13.08598518371582,
      13.003222465515137, 12.90484619140625, 12.576169967651367, 12.48849105834961,
      12.34339714050293, 12.201130867004395, 12.135761260986328, 12.05843448638916]
    x: [64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82,
      83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95]
    y: [0.02056630328297615, -0.13432343304157257, 0.07661005109548569, -0.04473214969038963,
      -0.14130888879299164, -0.11011533439159393, 0.08285263180732727, -0.041606005281209946,
      0.045695021748542786, -0.036457471549510956, 0.048433396965265274, -0.007632710970938206,
      0.046372026205062866, 0.017413681373000145, -0.03037654422223568, -0.07631199061870575,
      -0.03654291108250618, 0.03973507508635521, -0.03960923105478287, 0.03219788148999214,
      0.11899764090776443, 0.014139663428068161, -0.0748760923743248, -0.059227362275123596,
      0.07534612715244293, -0.0485914945602417, -0.023668751120567322, 0.037245042622089386,
      -0.022309958934783936, 0.03843066468834877, -0.026983138173818588, 0.02412189170718193]
  table3:
    err: [12.006258010864258, 11.919791221618652, 11.777924537658691, 11.567224502563477,
      11.151461601257324, 11.112495422363281, 11.043071746826172, 11.006606101989746,
      10.901576042175293, 10.793546676635742, 10.563653945922852, 10.405646324157715,
      10.322364807128906, 9.7874116897583, 9.554677963256836, 9.455611228942871, 9.437159538269043,
      9.235922813415527, 9.141769409179688, 9.031203269958496, 8.760787963867188,
      8.777647972106934, 8.704485893249512, 8.505735397338867, 8.337593078613281,
      8.244725227355957, 7.728575229644775, 7.717704772949219, 7.544726848602295,
      7.349908828735352, 6.744736671447754, 6.053667068481445]
    x: [96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111,
      112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127]
    y: [0.014002898707985878, 0.018507344648241997, -0.0654967725276947, -0.007808053866028786,
      0.0483018197119236, 0.013426604680716991, -0.09187138080596924, 0.04539309814572334,
      0.025736259296536446, 0.02045390196144581, -0.05731116980314255, -0.03397351875901222,
      -0.0034365009050816298, -0.027888160198926926, -0.00705800810828805, 0.027891775593161583,
      -0.01111561618745327, 0.047741230577230453, -0.0006143644568510354, -0.0109051913022995,
      -0.08204951882362366, 0.014808663167059422, -0.07800913602113724, -0.015984855592250824,
      0.006155781447887421, -0.00037914759013801813, 0.0035385715309530497, 0.01647375151515007,
      0.019400443881750107, 0.0001177026642835699, 0.028569675981998444, -0.012962923385202885]


==> img/dim_distribution/dump/sift_pca128_n_time_b64_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift_pca128/pq/plot_dump/n_time_b64_topk1.yaml
plots:
  T2:
    x: [1000000]
    y: [1394.0]
  T4:
    x: [1000000]
    y: [6.08437]
  T8:
    x: [1000000]
    y: [106.415]
  adc:
    x: [1000000]
    y: [8.054910000000001]


==> img/n_memory/dump/deep1b_opq_n_memory.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/opq/plot_dump/n_memory.yaml
plots:
  B32_act:
    x: &id001 [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [444832, 1685944, 12685196, 140340552, 862273736, 5473544264]
  B32_bound:
    x: *id001
    y: [251072.0, 1331072.0, 12131072.0, 40131072, 400131072, 4000131072]
  B32_linear:
    x: *id001
    y: [171072.0, 531072.0, 4131072.0, 40131072.0, 400131072.0, 4000131072.0]
  B64_act:
    x: *id001
    y: [717496, 3308212, 25312708, 454218376, 3143692836, 21055089632]
  B64_bound:
    x: *id001
    y: [371072.0, 2531072.0, 24131072.0, 160131072.0, 1600131072.0, 16000131072.0]
  B64_linear:
    x: *id001
    y: [211072.0, 931072.0, 8131072.0, 80131072.0, 800131072.0, 8000131072.0]


==> img/n_memory/dump/deep1b_pq_n_memory.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/pq/plot_dump/n_memory.yaml
plots:
  B32_act:
    x: &id001 [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [376668, 1607776, 12605996, 133027932, 823884404, 5353954068]
  B32_bound:
    x: *id001
    y: [251072.0, 1331072.0, 12131072.0, 40131072, 400131072, 4000131072]
  B32_linear:
    x: *id001
    y: [171072.0, 531072.0, 4131072.0, 40131072.0, 400131072.0, 4000131072.0]
  B64_act:
    x: *id001
    y: [650932, 3230440, 25242416, 445425272, 3085767504, 20886770032]
  B64_bound:
    x: *id001
    y: [371072.0, 2531072.0, 24131072.0, 160131072.0, 1600131072.0, 16000131072.0]
  B64_linear:
    x: *id001
    y: [211072.0, 931072.0, 8131072.0, 80131072.0, 800131072.0, 8000131072.0]


==> img/n_memory/dump/sift1b_opq_n_memory.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/opq/plot_dump/n_memory.yaml
plots:
  B32_act:
    x: &id001 [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [444544, 1679832, 12661808, 159422708, 921008900, 5543060112]
  B32_bound:
    x: *id001
    y: [251072.0, 1331072.0, 12131072.0, 40131072, 400131072, 4000131072]
  B32_linear:
    x: *id001
    y: [171072.0, 531072.0, 4131072.0, 40131072.0, 400131072.0, 4000131072.0]
  B64_act:
    x: *id001
    y: [714416, 3284600, 25246604, 449239744, 2951808604, 19930086584]
  B64_bound:
    x: *id001
    y: [371072.0, 2531072.0, 24131072.0, 160131072.0, 1600131072.0, 16000131072.0]
  B64_linear:
    x: *id001
    y: [211072.0, 931072.0, 8131072.0, 80131072.0, 800131072.0, 8000131072.0]


==> img/n_memory/dump/sift1b_pq_n_memory.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_memory.yaml
plots:
  B32_act:
    x: &id001 [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [377688, 1606836, 12583792, 155749892, 896385912, 5452351092]
  B32_bound:
    x: *id001
    y: [251072.0, 1331072.0, 12131072.0, 40131072, 400131072, 4000131072]
  B32_linear:
    x: *id001
    y: [171072.0, 531072.0, 4131072.0, 40131072.0, 400131072.0, 4000131072.0]
  B64_act:
    x: *id001
    y: [647496, 3212120, 25180484, 442617656, 2907829536, 19796680572]
  B64_bound:
    x: *id001
    y: [371072.0, 2531072.0, 24131072.0, 160131072.0, 1600131072.0, 16000131072.0]
  B64_linear:
    x: *id001
    y: [211072.0, 931072.0, 8131072.0, 80131072.0, 800131072.0, 8000131072.0]


==> img/n_time/dump/deep1b/opq/n_time_b32_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/opq/plot_dump/n_time_b32_topk1.yaml
plots:
  T1:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [337.852, 11.7727, 0.688321, 0.111606, 0.0629602, 0.058250300000000005, 0.065832]
  T2:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [1.27694, 0.245966, 0.11813399999999999, 0.0980196, 0.13990999999999998, 0.605529,
      5.55475]
  T4:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.116284, 0.09820599999999999, 0.16286199999999998, 0.576946, 3.89546, 35.4492]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0257902, 0.037985899999999996, 0.0829926, 0.665895, 5.80349, 58.0133, 570.948,
      6258.8]


==> img/n_time/dump/deep1b/opq/n_time_b32_topk10.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/opq/plot_dump/n_time_b32_topk10.yaml
plots:
  T1:
    x: [10000000, 100000000, 1000000000]
    y: [0.114746, 0.0866263, 0.263467]
  T2:
    x: [10000, 100000, 1000000]
    y: [0.218984, 0.152825, 0.203932]
  T4:
    x: [100, 1000]
    y: [0.153198, 0.133546]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0257902, 0.037985899999999996, 0.0829926, 0.665895, 5.80349, 58.0133, 570.948,
      6258.8]


==> img/n_time/dump/deep1b/opq/n_time_b32_topk100.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/opq/plot_dump/n_time_b32_topk100.yaml
plots:
  T1:
    x: [10000000, 100000000, 1000000000]
    y: [0.683828, 0.135794, 0.280827]
  T2:
    x: [10000, 100000, 1000000]
    y: [0.7215739999999999, 0.29975799999999997, 0.444338]
  T4:
    x: [1000]
    y: [0.196548]
  adc:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.037985899999999996, 0.0829926, 0.665895, 5.80349, 58.0133, 570.948, 6258.8]


==> img/n_time/dump/deep1b/opq/n_time_b64_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/opq/plot_dump/n_time_b64_topk1.yaml
plots:
  T2:
    x: [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [5516.45, 756.899, 113.714, 16.3989, 3.8849699999999996, 6.9901800000000005]
  T4:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [3.64528, 1.42525, 0.9843350000000001, 2.27319, 11.9584, 82.6342]
  T8:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.235983, 0.251217, 0.721638, 5.45324, 53.8919, 681.549]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0253346, 0.03943, 0.106348, 0.936826, 8.47384, 85.732, 839.834, 8826.76]


==> img/n_time/dump/deep1b/opq/n_time_b64_topk10.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/opq/plot_dump/n_time_b64_topk10.yaml
plots:
  T2:
    x: [10000000, 100000000, 1000000000]
    y: [60.2299, 10.6078, 9.67947]
  T4:
    x: [10000, 100000, 1000000]
    y: [2.84148, 1.69146, 3.76747]
  T8:
    x: [100, 1000]
    y: [0.307127, 0.31059899999999996]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0253346, 0.03943, 0.106348, 0.936826, 8.47384, 85.732, 839.834, 8826.76]


==> img/n_time/dump/deep1b/opq/n_time_b64_topk100.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/opq/plot_dump/n_time_b64_topk100.yaml
plots:
  T2:
    x: [10000000, 100000000, 1000000000]
    y: [296.562, 43.0676, 20.9637]
  T4:
    x: [10000, 100000, 1000000]
    y: [7.065580000000001, 3.54201, 6.684010000000001]
  T8:
    x: [1000]
    y: [0.413182]
  adc:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.03943, 0.106348, 0.936826, 8.47384, 85.732, 839.834, 8826.76]


==> img/n_time/dump/deep1b/pq/n_time_b32_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/pq/plot_dump/n_time_b32_topk1.yaml
plots:
  T1:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [293.977, 9.35644, 0.529263, 0.0913117, 0.0556279, 0.0541972, 0.0517984]
  T2:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [1.06714, 0.241245, 0.119585, 0.08946, 0.123688, 0.593283, 5.50192]
  T4:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.10548800000000001, 0.10448800000000001, 0.147894, 0.514704, 3.54215, 31.9661]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.022732099999999998, 0.023671, 0.06320629999999999, 0.688683, 5.90831, 59.6653,
      594.834, 6086.97]


==> img/n_time/dump/deep1b/pq/n_time_b32_topk10.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/pq/plot_dump/n_time_b32_topk10.yaml
plots:
  T1:
    x: [10000000, 100000000, 1000000000]
    y: [0.0884247, 0.0776713, 0.276555]
  T2:
    x: [10000, 100000, 1000000]
    y: [0.195404, 0.129638, 0.178215]
  T4:
    x: [100, 1000]
    y: [0.137216, 0.12413199999999999]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.022732099999999998, 0.023671, 0.06320629999999999, 0.688683, 5.90831, 59.6653,
      594.834, 6086.97]


==> img/n_time/dump/deep1b/pq/n_time_b32_topk100.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/pq/plot_dump/n_time_b32_topk100.yaml
plots:
  T1:
    x: [10000000, 100000000, 1000000000]
    y: [0.489684, 0.114336, 0.290414]
  T2:
    x: [10000, 100000, 1000000]
    y: [0.6674939999999999, 0.274858, 0.384561]
  T4:
    x: [1000]
    y: [0.175278]
  adc:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.023671, 0.06320629999999999, 0.688683, 5.90831, 59.6653, 594.834, 6086.97]


==> img/n_time/dump/deep1b/pq/n_time_b64_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/pq/plot_dump/n_time_b64_topk1.yaml
plots:
  T2:
    x: [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [4765.69, 665.46, 94.9314, 14.2025, 3.59285, 7.57707]
  T4:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [3.4859400000000003, 1.3554899999999999, 0.949259, 2.22993, 11.4553, 79.2607]
  T8:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.21362399999999998, 0.242982, 0.72159, 5.26136, 50.1885, 647.965]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.025273, 0.0318969, 0.0979568, 0.965641, 8.49414, 85.448, 843.668, 8487.89]


==> img/n_time/dump/deep1b/pq/n_time_b64_topk10.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/pq/plot_dump/n_time_b64_topk10.yaml
plots:
  T2:
    x: [10000000, 100000000, 1000000000]
    y: [51.7751, 10.0483, 10.6507]
  T4:
    x: [10000, 100000, 1000000]
    y: [2.62953, 1.5523200000000001, 3.26384]
  T8:
    x: [100, 1000]
    y: [0.299755, 0.292185]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.025273, 0.0318969, 0.0979568, 0.965641, 8.49414, 85.448, 843.668, 8487.89]


==> img/n_time/dump/deep1b/pq/n_time_b64_topk100.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/deep1b/pq/plot_dump/n_time_b64_topk100.yaml
plots:
  T2:
    x: [10000000, 100000000, 1000000000]
    y: [257.978, 37.7898, 21.1715]
  T4:
    x: [10000, 100000, 1000000]
    y: [6.48125, 3.17915, 6.42628]
  T8:
    x: [1000]
    y: [0.407468]
  adc:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0318969, 0.0979568, 0.965641, 8.49414, 85.448, 843.668, 8487.89]


==> img/n_time/dump/sift1b/opq/n_time_b32_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/opq/plot_dump/n_time_b32_topk1.yaml
plots:
  T1:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [565.904, 20.2654, 1.1314, 0.15066500000000002, 0.0856564, 0.08031630000000001,
      0.0811111]
  T2:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [1.7829099999999998, 0.416393, 0.192297, 0.13877799999999998, 0.181832, 0.674485,
      4.63945]
  T4:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.14272200000000002, 0.13314700000000002, 0.20638299999999998, 0.7590520000000001,
      4.87986, 40.8946]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0492507, 0.0519811, 0.0947008, 0.7157319999999999, 5.60215, 60.0539, 591.385,
      6535.79]


==> img/n_time/dump/sift1b/opq/n_time_b32_topk10.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/opq/plot_dump/n_time_b32_topk10.yaml
plots:
  T1:
    x: [10000000, 100000000, 1000000000]
    y: [0.156058, 0.0895224, 0.152451]
  T2:
    x: [10000, 100000, 1000000]
    y: [0.306896, 0.205044, 0.29483899999999996]
  T4:
    x: [100, 1000]
    y: [0.169696, 0.16966199999999998]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0492507, 0.0519811, 0.0947008, 0.7157319999999999, 5.60215, 60.0539, 591.385,
      6535.79]


==> img/n_time/dump/sift1b/opq/n_time_b32_topk100.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/opq/plot_dump/n_time_b32_topk100.yaml
plots:
  T1:
    x: [10000000, 100000000, 1000000000]
    y: [0.9947819999999999, 0.15679, 0.162418]
  T2:
    x: [10000, 100000, 1000000]
    y: [0.953829, 0.432331, 0.7326520000000001]
  T4:
    x: [1000]
    y: [0.224316]
  adc:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0519811, 0.0947008, 0.7157319999999999, 5.60215, 60.0539, 591.385, 6535.79]


==> img/n_time/dump/sift1b/opq/n_time_b64_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/opq/plot_dump/n_time_b64_topk1.yaml
plots:
  T2:
    x: [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [8807.69, 1302.61, 208.281, 36.7561, 9.36717, 8.731069999999999]
  T4:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [4.78631, 2.06737, 1.5554700000000001, 4.13638, 23.3343, 186.214]
  T8:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.254021, 0.30698000000000003, 0.922989, 7.18917, 74.7359, 1012.01]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.048701999999999995, 0.0695372, 0.11395799999999999, 0.9829459999999999,
      8.656419999999999, 85.5344, 843.75, 9286.33]


==> img/n_time/dump/sift1b/opq/n_time_b64_topk10.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/opq/plot_dump/n_time_b64_topk10.yaml
plots:
  T2:
    x: [10000000, 100000000, 1000000000]
    y: [117.065, 25.464, 19.1268]
  T4:
    x: [10000, 100000, 1000000]
    y: [3.3544400000000003, 2.49265, 6.07235]
  T8:
    x: [100, 1000]
    y: [0.313158, 0.34876]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.048701999999999995, 0.0695372, 0.11395799999999999, 0.9829459999999999,
      8.656419999999999, 85.5344, 843.75, 9286.33]


==> img/n_time/dump/sift1b/opq/n_time_b64_topk100.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/opq/plot_dump/n_time_b64_topk100.yaml
plots:
  T2:
    x: [10000000, 100000000, 1000000000]
    y: [504.084, 90.5139, 54.3488]
  T4:
    x: [10000, 100000, 1000000]
    y: [7.283239999999999, 4.43536, 10.563]
  T8:
    x: [1000]
    y: [0.40370700000000004]
  adc:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0695372, 0.11395799999999999, 0.9829459999999999, 8.656419999999999, 85.5344,
      843.75, 9286.33]


==> img/n_time/dump/sift1b/pq/n_time_b32_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_time_b32_topk1.yaml
plots:
  T1:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [481.631, 16.8715, 0.8856229999999999, 0.122003, 0.0649425, 0.0644213, 0.058714800000000004]
  T2:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [1.64263, 0.353823, 0.146707, 0.117362, 0.164223, 0.677321, 5.00478]
  T4:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.131616, 0.124865, 0.188138, 0.69619, 4.64845, 38.2836]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0222607, 0.0346283, 0.0759191, 0.693276, 5.95028, 60.2636, 589.092, 6001.89]


==> img/n_time/dump/sift1b/pq/n_time_b32_topk10.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_time_b32_topk10.yaml
plots:
  T1:
    x: [10000000, 100000000, 1000000000]
    y: [0.12461099999999999, 0.0734089, 0.134022]
  T2:
    x: [10000, 100000, 1000000]
    y: [0.291308, 0.182832, 0.270625]
  T4:
    x: [100, 1000]
    y: [0.144752, 0.153126]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0222607, 0.0346283, 0.0759191, 0.693276, 5.95028, 60.2636, 589.092, 6001.89]


==> img/n_time/dump/sift1b/pq/n_time_b32_topk100.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_time_b32_topk100.yaml
plots:
  T1:
    x: [10000000, 100000000, 1000000000]
    y: [0.8012699999999999, 0.13626300000000002, 0.152602]
  T2:
    x: [10000, 100000, 1000000]
    y: [0.895214, 0.40058, 0.6943229999999999]
  T4:
    x: [1000]
    y: [0.199803]
  adc:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0346283, 0.0759191, 0.693276, 5.95028, 60.2636, 589.092, 6001.89]


==> img/n_time/dump/sift1b/pq/n_time_b64_topk1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_time_b64_topk1.yaml
plots:
  T2:
    x: [10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [8360.9, 1153.3, 188.612, 33.2979, 8.42839, 6.9182]
  T4:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000]
    y: [4.72548, 2.00774, 1.4557200000000001, 3.87194, 21.4414, 172.498]
  T8:
    x: [100, 1000, 10000, 100000, 1000000, 10000000]
    y: [0.25938, 0.275264, 0.86939, 6.928089999999999, 69.8213, 975.927]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0316026, 0.0297394, 0.10325999999999999, 0.9253370000000001, 8.143889999999999,
      85.1829, 813.944, 8367.1]


==> img/n_time/dump/sift1b/pq/n_time_b64_topk10.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_time_b64_topk10.yaml
plots:
  T2:
    x: [10000000, 100000000, 1000000000]
    y: [108.341, 22.2694, 16.6252]
  T4:
    x: [10000, 100000, 1000000]
    y: [3.26211, 2.36225, 5.67025]
  T8:
    x: [100, 1000]
    y: [0.35192399999999996, 0.332389]
  adc:
    x: [100, 1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0316026, 0.0297394, 0.10325999999999999, 0.9253370000000001, 8.143889999999999,
      85.1829, 813.944, 8367.1]


==> img/n_time/dump/sift1b/pq/n_time_b64_topk100.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/pq/plot_dump/n_time_b64_topk100.yaml
plots:
  T2:
    x: [10000000, 100000000, 1000000000]
    y: [451.916, 81.9393, 46.7583]
  T4:
    x: [10000, 100000, 1000000]
    y: [7.15163, 4.24533, 10.7777]
  T8:
    x: [1000]
    y: [0.403853]
  adc:
    x: [1000, 10000, 100000, 1000000, 10000000, 100000000, 1000000000]
    y: [0.0297394, 0.10325999999999999, 0.9253370000000001, 8.143889999999999, 85.1829,
      813.944, 8367.1]


==> img/teaser_ivfadc/dump/build_ivfadc_b64_ck8192_topn1000000000.txt <==
args:
param: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/working/2016_11_28/sift1b/ivfadc/trained_model/param_b64_ck8192.txt
vec: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/dataset/bigann/bigann_base.bvecs
index: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/working/2016_11_28/sift1b/ivfadc/index/b64/ck8192/topn1000000000.bin
N: 1000000000

9999999 / 1000000000 vectors are added
19999999 / 1000000000 vectors are added
29999999 / 1000000000 vectors are added
39999999 / 1000000000 vectors are added
49999999 / 1000000000 vectors are added
59999999 / 1000000000 vectors are added
69999999 / 1000000000 vectors are added
79999999 / 1000000000 vectors are added
89999999 / 1000000000 vectors are added
99999999 / 1000000000 vectors are added
109999999 / 1000000000 vectors are added
119999999 / 1000000000 vectors are added
129999999 / 1000000000 vectors are added
139999999 / 1000000000 vectors are added
149999999 / 1000000000 vectors are added
159999999 / 1000000000 vectors are added
169999999 / 1000000000 vectors are added
179999999 / 1000000000 vectors are added
189999999 / 1000000000 vectors are added
199999999 / 1000000000 vectors are added
209999999 / 1000000000 vectors are added
219999999 / 1000000000 vectors are added
229999999 / 1000000000 vectors are added
239999999 / 1000000000 vectors are added
249999999 / 1000000000 vectors are added
259999999 / 1000000000 vectors are added
269999999 / 1000000000 vectors are added
279999999 / 1000000000 vectors are added
289999999 / 1000000000 vectors are added
299999999 / 1000000000 vectors are added
309999999 / 1000000000 vectors are added
319999999 / 1000000000 vectors are added
329999999 / 1000000000 vectors are added
339999999 / 1000000000 vectors are added
349999999 / 1000000000 vectors are added
359999999 / 1000000000 vectors are added
369999999 / 1000000000 vectors are added
379999999 / 1000000000 vectors are added
389999999 / 1000000000 vectors are added
399999999 / 1000000000 vectors are added
409999999 / 1000000000 vectors are added
419999999 / 1000000000 vectors are added
429999999 / 1000000000 vectors are added
439999999 / 1000000000 vectors are added
449999999 / 1000000000 vectors are added
459999999 / 1000000000 vectors are added
469999999 / 1000000000 vectors are added
479999999 / 1000000000 vectors are added
489999999 / 1000000000 vectors are added
499999999 / 1000000000 vectors are added
509999999 / 1000000000 vectors are added
519999999 / 1000000000 vectors are added
529999999 / 1000000000 vectors are added
539999999 / 1000000000 vectors are added
549999999 / 1000000000 vectors are added
559999999 / 1000000000 vectors are added
569999999 / 1000000000 vectors are added
579999999 / 1000000000 vectors are added
589999999 / 1000000000 vectors are added
599999999 / 1000000000 vectors are added
609999999 / 1000000000 vectors are added
619999999 / 1000000000 vectors are added
629999999 / 1000000000 vectors are added
639999999 / 1000000000 vectors are added
649999999 / 1000000000 vectors are added
659999999 / 1000000000 vectors are added
669999999 / 1000000000 vectors are added
679999999 / 1000000000 vectors are added
689999999 / 1000000000 vectors are added
699999999 / 1000000000 vectors are added
709999999 / 1000000000 vectors are added
719999999 / 1000000000 vectors are added
729999999 / 1000000000 vectors are added
739999999 / 1000000000 vectors are added
749999999 / 1000000000 vectors are added
759999999 / 1000000000 vectors are added
769999999 / 1000000000 vectors are added
779999999 / 1000000000 vectors are added
789999999 / 1000000000 vectors are added
799999999 / 1000000000 vectors are added
809999999 / 1000000000 vectors are added
819999999 / 1000000000 vectors are added
829999999 / 1000000000 vectors are added
839999999 / 1000000000 vectors are added
849999999 / 1000000000 vectors are added
859999999 / 1000000000 vectors are added
869999999 / 1000000000 vectors are added
879999999 / 1000000000 vectors are added
889999999 / 1000000000 vectors are added
899999999 / 1000000000 vectors are added
909999999 / 1000000000 vectors are added
919999999 / 1000000000 vectors are added
929999999 / 1000000000 vectors are added
939999999 / 1000000000 vectors are added
949999999 / 1000000000 vectors are added
959999999 / 1000000000 vectors are added
969999999 / 1000000000 vectors are added
979999999 / 1000000000 vectors are added
989999999 / 1000000000 vectors are added
999999999 / 1000000000 vectors are added
finish! : 1.03202e+08 [ms]


==> img/teaser_ivfadc/dump/n_recall_b64_w1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/ivfadc/plot_dump/n_recall_b64_w1.yaml
plots:
  '1024':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.1901, 0.1579, 0.1207, 0.0855]
  '2048':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.1916, 0.1603, 0.1214, 0.0877]
  '4096':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.1753, 0.1608, 0.1262, 0.0923]
  '8192':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.1679, 0.1551, 0.1201, 0.0884]


==> img/teaser_ivfadc/dump/n_recall_b64_w64.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/ivfadc/plot_dump/n_recall_b64_w64.yaml
plots:
  '1024':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.2722, 0.206, 0.1473, 0.0939]
  '2048':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.2868, 0.2126, 0.1559, 0.1031]
  '4096':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.2927, 0.2326, 0.1578, 0.1073]
  '8192':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.3074, 0.2331, 0.1656, 0.1153]


==> img/teaser_ivfadc/dump/n_recall_b64_w8.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/ivfadc/plot_dump/n_recall_b64_w8.yaml
plots:
  '1024':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.2666, 0.2048, 0.1457, 0.0935]
  '2048':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.2758, 0.2071, 0.1538, 0.1024]
  '4096':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.2774, 0.2274, 0.1558, 0.1067]
  '8192':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.2837, 0.2214, 0.1627, 0.1139]


==> img/teaser_ivfadc/dump/n_time_b64_w1.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/ivfadc/plot_dump/n_time_b64_w1.yaml
plots:
  '1024':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.15828599999999998, 0.364966, 2.66357, 25.5318]
  '2048':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.24225300000000002, 0.34331500000000004, 1.4307299999999998, 12.5711]
  '4096':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.441404, 0.47852799999999995, 1.0277100000000001, 6.847360000000001]
  '8192':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.8236020000000001, 0.8904559999999999, 1.12486, 4.33331]


==> img/teaser_ivfadc/dump/n_time_b64_w64.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/ivfadc/plot_dump/n_time_b64_w64.yaml
plots:
  '1024':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [2.91771, 17.324, 176.926, 1739.68]
  '2048':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [2.29127, 9.94688, 82.378, 772.601]
  '4096':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [2.06181, 5.94532, 42.182, 422.666]
  '8192':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [2.3808, 4.29035, 22.8475, 208.782]


==> img/teaser_ivfadc/dump/n_time_b64_w8.yaml <==
path: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/output/2016_11_28/sift1b/ivfadc/plot_dump/n_time_b64_w8.yaml
plots:
  '1024':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.449412, 2.3087, 20.5197, 207.912]
  '2048':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.46693100000000004, 1.35615, 10.7103, 102.256]
  '4096':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.629428, 1.00631, 5.83662, 52.3008]
  '8192':
    x: [1000000, 10000000, 100000000, 1000000000]
    y: [0.9945309999999999, 1.19157, 3.45592, 27.5076]


==> img/teaser_ivfadc/dump/train_b64_ck8192.txt <==
args:
vec: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/dataset/bigann/bigann_learn.bvecs
param: /media/matsui/9643e009-53fa-46b9-8b7a-72a34f822248/ann4/working/2016_11_28/sift1b/ivfadc/trained_model/param_b64_ck8192.txt
B: 64
N: 10000000
coarse_k: 8192
seed: 123

Learn coarse quantizer
tcmalloc: large alloc 5120008192 bytes == 0x142484000 @  0x7f8a7ab01d1b 0x7f8a7a726fe2 0x7f8a7a6d54e1 0x428592 0x429cd8 0x43bf85 0x414dc7 0x7f8a7977b830 0x415659 (nil)
learning m: 0 / 1
Learn PQ for codes
tcmalloc: large alloc 5120008192 bytes == 0x28911e000 @  0x7f8a7ab01d1b 0x7f8a7a726fe2 0x7f8a7a6d54e1 0x428592 0x429cd8 0x43c57b 0x414dc7 0x7f8a7977b830 0x415659 (nil)
learning m: 0 / 8
learning m: 1 / 8
learning m: 2 / 8
learning m: 3 / 8
learning m: 4 / 8
learning m: 5 / 8
learning m: 6 / 8
learning m: 7 / 8
finish! : 3.1888e+08 [ms]

